The Arc Threshold of the Two-Row Ising Torus: Exact Factorization, an Algebraic Critical Coupling, Uniformity in the Circumference, and the Rate of Convergence

The Lee-Yang circle theorem places every zero of a ferromagnetic Ising partition polynomial on the unit circle. The arc condition, that every zero lie in the closed left half-plane, turns the circle theorem into a product formula for the characteristic function of the occupation count and makes it usable for local limit theorems. For the two-row periodic Ising torus we give the exact reflection factorization of the row transfer matrix, reduce the crossing at zeta = i to a real cubic, and identify the critical coupling a_c* = 0.8637850566870... as the unique root in (0,1) of an explicit octic. We prove that every a > a_c* satisfies the arc condition simultaneously for all circumferences, that no smaller coupling does, and that the finite thresholds approach a_c* at the rate C/n^2 with an explicit algebraic constant C. The factorization and the 2x2 threshold are formalized in Lean 4 against Mathlib; the zeta = i reduction, uniformity and rate are analysis-level.

==> figures/acn.dat <==
# n   a_c(n)   delta = a_c* - a_c(n)   n^2 delta
# generated by make_figure_data.py from torus_ac_threshold.txt; do not edit.
1  0.802243262923150  6.154179376387e-2  0.061541794
2  0.840357849665091  2.342720702193e-2  0.093708828
3  0.851222942028998  1.256211465803e-2  0.113059032
4  0.855900159702158  7.884896984866e-3  0.126158352
5  0.858361370174411  5.423686512613e-3  0.135592163
6  0.859821701830116  3.963354856908e-3  0.142680775
7  0.860760831042938  3.024225644086e-3  0.148187057
8  0.861400970702159  2.384085984865e-3  0.152581503
9  0.861857060195478  1.927996491546e-3  0.156167716
10  0.862193565717041  1.591490969983e-3  0.159149097
11  0.862448970007602  1.336086679422e-3  0.161666488
12  0.862647415749745  1.137640937279e-3  0.163820295
13  0.862804678282322  9.803784047021e-4  0.165683950
14  0.862931422115906  8.536345711185e-4  0.167312376
15  0.863035067976513  7.499887105106e-4  0.168747460
16  0.863120909406350  6.641472806744e-4  0.170021704
17  0.863192805089049  5.922515979753e-4  0.171160712
18  0.863253621726338  5.314349606857e-4  0.172184927
19  0.863305525188638  4.795314983859e-4  0.173110871
20  0.863350176590748  4.348800962758e-4  0.173952039
21  0.863388867202185  3.961894848395e-4  0.174719563
22  0.863422613073161  3.624436138635e-4  0.175422709
23  0.863452222564142  3.328341228816e-4  0.176069251
24  0.863478345299864  3.067113871599e-4  0.176665759
25  0.863501508167674  2.835485193501e-4  0.177217825
26  0.863522142136682  2.629145503423e-4  0.177730236
27  0.863540602479099  2.444542079255e-4  0.178207118
28  0.863557184186086  2.278725009384e-4  0.178652041
29  0.863572133840588  2.129228464356e-4  0.179068114
30  0.863585658848315  1.993978387092e-4  0.179458055
31  0.863597934678071  1.871220089528e-4  0.179824251
32  0.863609110587457  1.759460995675e-4  0.180168806
33  0.863619314185568  1.657425014561e-4  0.180493584
34  0.863628655095105  1.564015919188e-4  0.180800240
35  0.863637227911481  1.478287755429e-4  0.181090250
36  0.863645114609064  1.399420779603e-4  0.181364933
37  0.863652386509547  1.326701774771e-4  0.181625473
38  0.863659105901211  1.259507858127e-4  0.181872935
39  0.863665327378098  1.197293089259e-4  0.182108279
40  0.863671098953133  1.139577338912e-4  0.182332374


==> figures/acn_far.dat <==
# n   a_c(n)   delta = a_c* - a_c(n)   n^2 delta
# generated by make_figure_data.py from torus_ac_threshold.txt; do not edit.
100  0.863766284223343  1.877246368073e-5  0.187724637
200  0.863780316994677  4.739692346782e-6  0.189587694
300  0.863782943172654  2.113514370071e-6  0.190216293
400  0.863783865861813  1.190825211023e-6  0.190532034
600  0.863784526551634  5.301353904220e-7  0.190848741


==> figures/disc.dat <==
# a   P(a^2)   disc R_a = 4 (a^2-1)^2 P(a^2)
# generated by make_figure_data.py from the exact integer
# coefficients of P (equation 7.2); do not edit.
0.000000  -1.000000000  -4.000000000
0.002500  -1.000012500  -4.000000000
0.005000  -1.000050001  -3.999999997
0.007500  -1.000112506  -3.999999987
0.010000  -1.000200020  -3.999999960
0.012500  -1.000312549  -3.999999902
0.015000  -1.000450101  -3.999999796
0.017500  -1.000612687  -3.999999621
0.020000  -1.000800318  -3.999999352
0.022500  -1.001013009  -3.999998958
0.025000  -1.001250774  -3.999998406
0.027500  -1.001513631  -3.999997657
0.030000  -1.001801598  -3.999996667
0.032500  -1.002114696  -3.999995387
0.035000  -1.002452946  -3.999993763
0.037500  -1.002816372  -3.999991736
0.040000  -1.003204997  -3.999989239
0.042500  -1.003618849  -3.999986200
0.045000  -1.004057953  -3.999982542
0.047500  -1.004522338  -3.999978179
0.050000  -1.005012033  -3.999973017
0.052500  -1.005527068  -3.999966957
0.055000  -1.006067475  -3.999959891
0.057500  -1.006633284  -3.999951701
0.060000  -1.007224528  -3.999942262
0.062500  -1.007841241  -3.999931437
0.065000  -1.008483454  -3.999919083
0.067500  -1.009151202  -3.999905044
0.070000  -1.009844518  -3.999889153
0.072500  -1.010563436  -3.999871233
0.075000  -1.011307990  -3.999851093
0.077500  -1.012078212  -3.999828533
0.080000  -1.012874136  -3.999803337
0.082500  -1.013695794  -3.999775277
0.085000  -1.014543217  -3.999744109
0.087500  -1.015416437  -3.999709578
0.090000  -1.016315482  -3.999671409
0.092500  -1.017240383  -3.999629314
0.095000  -1.018191165  -3.999582989
0.097500  -1.019167856  -3.999532110
0.100000  -1.020170477  -3.999476340
0.102500  -1.021199053  -3.999415318
0.105000  -1.022253603  -3.999348668
0.107500  -1.023334145  -3.999275993
0.110000  -1.024440695  -3.999196876
0.112500  -1.025573266  -3.999110878
0.115000  -1.026731867  -3.999017542
0.117500  -1.027916507  -3.998916384
0.120000  -1.029127188  -3.998806900
0.122500  -1.030363913  -3.998688564
0.125000  -1.031626677  -3.998560822
0.127500  -1.032915475  -3.998423099
0.130000  -1.034230295  -3.998274792
0.132500  -1.035571124  -3.998115274
0.135000  -1.036937941  -3.997943891
0.137500  -1.038330724  -3.997759963
0.140000  -1.039749443  -3.997562778
0.142500  -1.041194065  -3.997351602
0.145000  -1.042664551  -3.997125668
0.147500  -1.044160857  -3.996884180
0.150000  -1.045682933  -3.996626314
0.152500  -1.047230724  -3.996351213
0.155000  -1.048804168  -3.996057992
0.157500  -1.050403196  -3.995745732
0.160000  -1.052027734  -3.995413484
0.162500  -1.053677701  -3.995060264
0.165000  -1.055353008  -3.994685059
0.167500  -1.057053560  -3.994286819
0.170000  -1.058779254  -3.993864463
0.172500  -1.060529979  -3.993416874
0.175000  -1.062305618  -3.992942902
0.177500  -1.064106044  -3.992441361
0.180000  -1.065931123  -3.991911032
0.182500  -1.067780712  -3.991350659
0.185000  -1.069654658  -3.990758950
0.187500  -1.071552802  -3.990134578
0.190000  -1.073474975  -3.989476180
0.192500  -1.075420997  -3.988782357
0.195000  -1.077390679  -3.988051672
0.197500  -1.079383825  -3.987282653
0.200000  -1.081400225  -3.986473791
0.202500  -1.083439663  -3.985623541
0.205000  -1.085501910  -3.984730319
0.207500  -1.087586726  -3.983792507
0.210000  -1.089693863  -3.982808449
0.212500  -1.091823061  -3.981776451
0.215000  -1.093974047  -3.980694786
0.217500  -1.096146540  -3.979561687
0.220000  -1.098340246  -3.978375352
0.222500  -1.100554859  -3.977133945
0.225000  -1.102790061  -3.975835590
0.227500  -1.105045524  -3.974478380
0.230000  -1.107320907  -3.973060370
0.232500  -1.109615855  -3.971579581
0.235000  -1.111930004  -3.970033999
0.237500  -1.114262975  -3.968421577
0.240000  -1.116614376  -3.966740234
0.242500  -1.118983805  -3.964987855
0.245000  -1.121370843  -3.963162294
0.247500  -1.123775063  -3.961261372
0.250000  -1.126196019  -3.959282880
0.252500  -1.128633257  -3.957224577
0.255000  -1.131086306  -3.955084192
0.257500  -1.133554683  -3.952859427
0.260000  -1.136037891  -3.950547954
0.262500  -1.138535419  -3.948147416
0.265000  -1.141046744  -3.945655433
0.267500  -1.143571326  -3.943069596
0.270000  -1.146108613  -3.940387473
0.272500  -1.148658039  -3.937606607
0.275000  -1.151219024  -3.934724520
0.277500  -1.153790972  -3.931738710
0.280000  -1.156373276  -3.928646656
0.282500  -1.158965311  -3.925445817
0.285000  -1.161566442  -3.922133634
0.287500  -1.164176015  -3.918707530
0.290000  -1.166793365  -3.915164915
0.292500  -1.169417812  -3.911503180
0.295000  -1.172048661  -3.907719708
0.297500  -1.174685203  -3.903811866
0.300000  -1.177326716  -3.899777012
0.302500  -1.179972460  -3.895612498
0.305000  -1.182621686  -3.891315663
0.307500  -1.185273626  -3.886883846
0.310000  -1.187927500  -3.882314377
0.312500  -1.190582514  -3.877604587
0.315000  -1.193237861  -3.872751802
0.317500  -1.195892716  -3.867753352
0.320000  -1.198546245  -3.862606568
0.322500  -1.201197597  -3.857308785
0.325000  -1.203845908  -3.851857343
0.327500  -1.206490300  -3.846249590
0.330000  -1.209129884  -3.840482883
0.332500  -1.211763755  -3.834554592
0.335000  -1.214390996  -3.828462096
0.337500  -1.217010675  -3.822202793
0.340000  -1.219621849  -3.815774094
0.342500  -1.222223563  -3.809173432
0.345000  -1.224814847  -3.802398258
0.347500  -1.227394721  -3.795446046
0.350000  -1.229962191  -3.788314296
0.352500  -1.232516251  -3.781000533
0.355000  -1.235055884  -3.773502310
0.357500  -1.237580063  -3.765817212
0.360000  -1.240087745  -3.757942856
0.362500  -1.242577881  -3.749876892
0.365000  -1.245049409  -3.741617009
0.367500  -1.247501255  -3.733160933
0.370000  -1.249932337  -3.724506431
0.372500  -1.252341562  -3.715651313
0.375000  -1.254727827  -3.706593435
0.377500  -1.257090020  -3.697330697
0.380000  -1.259427020  -3.687861051
0.382500  -1.261737696  -3.678182498
0.385000  -1.264020910  -3.668293092
0.387500  -1.266275515  -3.658190944
0.390000  -1.268500356  -3.647874221
0.392500  -1.270694272  -3.637341149
0.395000  -1.272856092  -3.626590015
0.397500  -1.274984642  -3.615619171
0.400000  -1.277078739  -3.604427032
0.402500  -1.279137194  -3.593012082
0.405000  -1.281158813  -3.581372873
0.407500  -1.283142399  -3.569508030
0.410000  -1.285086746  -3.557416248
0.412500  -1.286990647  -3.545096300
0.415000  -1.288852890  -3.532547034
0.417500  -1.290672260  -3.519767378
0.420000  -1.292447537  -3.506756338
0.422500  -1.294177502  -3.493513006
0.425000  -1.295860931  -3.480036555
0.427500  -1.297496599  -3.466326245
0.430000  -1.299083281  -3.452381422
0.432500  -1.300619749  -3.438201524
0.435000  -1.302104778  -3.423786077
0.437500  -1.303537140  -3.409134700
0.440000  -1.304915611  -3.394247105
0.442500  -1.306238966  -3.379123100
0.445000  -1.307505982  -3.363762589
0.447500  -1.308715440  -3.348165576
0.450000  -1.309866121  -3.332332159
0.452500  -1.310956814  -3.316262543
0.455000  -1.311986306  -3.299957029
0.457500  -1.312953394  -3.283416024
0.460000  -1.313856876  -3.266640037
0.462500  -1.314695557  -3.249629684
0.465000  -1.315468249  -3.232385685
0.467500  -1.316173769  -3.214908867
0.470000  -1.316810942  -3.197200164
0.472500  -1.317378600  -3.179260618
0.475000  -1.317875585  -3.161091383
0.477500  -1.318300745  -3.142693719
0.480000  -1.318652940  -3.124068996
0.482500  -1.318931039  -3.105218696
0.485000  -1.319133920  -3.086144413
0.487500  -1.319260474  -3.066847848
0.490000  -1.319309602  -3.047330818
0.492500  -1.319280219  -3.027595248
0.495000  -1.319171250  -3.007643176
0.497500  -1.318981635  -2.987476752
0.500000  -1.318710327  -2.967098236
0.502500  -1.318356293  -2.946510001
0.505000  -1.317918516  -2.925714530
0.507500  -1.317395991  -2.904714416
0.510000  -1.316787732  -2.883512363
0.512500  -1.316092768  -2.862111184
0.515000  -1.315310145  -2.840513803
0.517500  -1.314438925  -2.818723249
0.520000  -1.313478188  -2.796742661
0.522500  -1.312427033  -2.774575283
0.525000  -1.311284577  -2.752224465
0.527500  -1.310049955  -2.729693663
0.530000  -1.308722324  -2.706986434
0.532500  -1.307300857  -2.684106439
0.535000  -1.305784749  -2.661057438
0.537500  -1.304173217  -2.637843291
0.540000  -1.302465496  -2.614467957
0.542500  -1.300660844  -2.590935489
0.545000  -1.298758540  -2.567250035
0.547500  -1.296757885  -2.543415837
0.550000  -1.294658201  -2.519437226
0.552500  -1.292458834  -2.495318622
0.555000  -1.290159151  -2.471064533
0.557500  -1.287758543  -2.446679549
0.560000  -1.285256423  -2.422168344
0.562500  -1.282652227  -2.397535672
0.565000  -1.279945414  -2.372786363
0.567500  -1.277135468  -2.347925324
0.570000  -1.274221894  -2.322957532
0.572500  -1.271204221  -2.297888036
0.575000  -1.268082002  -2.272721949
0.577500  -1.264854813  -2.247464452
0.580000  -1.261522252  -2.222120785
0.582500  -1.258083943  -2.196696246
0.585000  -1.254539529  -2.171196188
0.587500  -1.250888679  -2.145626018
0.590000  -1.247131081  -2.119991191
0.592500  -1.243266449  -2.094297207
0.595000  -1.239294517  -2.068549609
0.597500  -1.235215039  -2.042753979
0.600000  -1.231027793  -2.016915936
0.602500  -1.226732574  -1.991041128
0.605000  -1.222329200  -1.965135236
0.607500  -1.217817507  -1.939203961
0.610000  -1.213197349  -1.913253031
0.612500  -1.208468599  -1.887288189
0.615000  -1.203631148  -1.861315190
0.617500  -1.198684901  -1.835339805
0.620000  -1.193629780  -1.809367808
0.622500  -1.188465721  -1.783404976
0.625000  -1.183192674  -1.757457087
0.627500  -1.177810600  -1.731529913
0.630000  -1.172319473  -1.705629219
0.632500  -1.166719275  -1.679760757
0.635000  -1.161009998  -1.653930263
0.637500  -1.155191640  -1.628143455
0.640000  -1.149264204  -1.602406024
0.642500  -1.143227698  -1.576723636
0.645000  -1.137082132  -1.551101927
0.647500  -1.130827517  -1.525546495
0.650000  -1.124463861  -1.500062903
0.652500  -1.117991170  -1.474656669
0.655000  -1.111409444  -1.449333266
0.657500  -1.104718674  -1.424098118
0.660000  -1.097918843  -1.398956596
0.662500  -1.091009921  -1.373914014
0.665000  -1.083991862  -1.348975627
0.667500  -1.076864603  -1.324146624
0.670000  -1.069628061  -1.299432131
0.672500  -1.062282130  -1.274837202
0.675000  -1.054826676  -1.250366819
0.677500  -1.047261537  -1.226025887
0.680000  -1.039586519  -1.201819234
0.682500  -1.031801389  -1.177751605
0.685000  -1.023905878  -1.153827659
0.687500  -1.015899671  -1.130051971
0.690000  -1.007782406  -1.106429025
0.692500  -0.999553670  -1.082963213
0.695000  -0.991212996  -1.059658833
0.697500  -0.982759854  -1.036520086
0.700000  -0.974193652  -1.013551076
0.702500  -0.965513729  -0.990755807
0.705000  -0.956719349  -0.968138180
0.707500  -0.947809698  -0.945701994
0.710000  -0.938783876  -0.923450944
0.712500  -0.929640896  -0.901388619
0.715000  -0.920379674  -0.879518500
0.717500  -0.910999025  -0.857843963
0.720000  -0.901497658  -0.836368275
0.722500  -0.891874168  -0.815094594
0.725000  -0.882127030  -0.794025971
0.727500  -0.872254593  -0.773165348
0.730000  -0.862255071  -0.752515558
0.732500  -0.852126540  -0.732079326
0.735000  -0.841866927  -0.711859272
0.737500  -0.831474002  -0.691857906
0.740000  -0.820945373  -0.672077635
0.742500  -0.810278476  -0.652520761
0.745000  -0.799470567  -0.633189485
0.747500  -0.788518713  -0.614085905
0.750000  -0.777419783  -0.595212021
0.752500  -0.766170439  -0.576569736
0.755000  -0.754767127  -0.558160859
0.757500  -0.743206065  -0.539987106
0.760000  -0.731483236  -0.522050105
0.762500  -0.719594375  -0.504351399
0.765000  -0.707534958  -0.486892447
0.767500  -0.695300194  -0.469674629
0.770000  -0.682885009  -0.452699250
0.772500  -0.670284039  -0.435967544
0.775000  -0.657491611  -0.419480675
0.777500  -0.644501740  -0.403239748
0.780000  -0.631308107  -0.387245807
0.782500  -0.617904049  -0.371499841
0.785000  -0.604282548  -0.356002792
0.787500  -0.590436213  -0.340755557
0.790000  -0.576357267  -0.325758995
0.792500  -0.562037532  -0.311013929
0.795000  -0.547468412  -0.296521157
0.797500  -0.532640881  -0.282281451
0.800000  -0.517545463  -0.268295568
0.802500  -0.502172216  -0.254564253
0.805000  -0.486510715  -0.241088246
0.807500  -0.470550036  -0.227868284
0.810000  -0.454278734  -0.214905114
0.812500  -0.437684827  -0.202199491
0.815000  -0.420755777  -0.189752189
0.817500  -0.403478468  -0.177564005
0.820000  -0.385839186  -0.165635762
0.822500  -0.367823602  -0.153968321
0.825000  -0.349416742  -0.142562577
0.827500  -0.330602976  -0.131419473
0.830000  -0.311365984  -0.120539998
0.832500  -0.291688742  -0.109925196
0.835000  -0.271553492  -0.099576168
0.837500  -0.250941719  -0.089494076
0.840000  -0.229834128  -0.079680146
0.842500  -0.208210614  -0.070135673
0.845000  -0.186050238  -0.060862020
0.847500  -0.163331200  -0.051860623
0.850000  -0.140030809  -0.043132990
0.852500  -0.116125455  -0.034680703
0.855000  -0.091590580  -0.026505416
0.857500  -0.066400645  -0.018608856
0.860000  -0.040529105  -0.010992816
0.862500  -0.013948368  -0.003659160
0.865000  0.013370229  0.003390190
0.867500  0.041456461  0.010153253
0.870000  0.070341243  0.016627997
0.872500  0.100056671  0.022812352
0.875000  0.130636055  0.028704211
0.877500  0.162113959  0.034301449
0.880000  0.194526235  0.039601931
0.882500  0.227910067  0.044603527
0.885000  0.262304008  0.049304131
0.887500  0.297748022  0.053701676
0.890000  0.334283528  0.057794159
0.892500  0.371953440  0.061579658
0.895000  0.410802214  0.065056365
0.897500  0.450875895  0.068222607
0.900000  0.492222158  0.071076880
0.902500  0.534890361  0.073617883
0.905000  0.578931593  0.075844556
0.907500  0.624398724  0.077756116
0.910000  0.671346454  0.079352104
0.912500  0.719831370  0.080632431
0.915000  0.769911998  0.081597431
0.917500  0.821648856  0.082247913
0.920000  0.875104517  0.082585223
0.922500  0.930343660  0.082611307
0.925000  0.987433135  0.082328781
0.927500  1.046442021  0.081741000
0.930000  1.107441688  0.080852147
0.932500  1.170505866  0.079667307
0.935000  1.235710703  0.078192564
0.937500  1.303134839  0.076435094
0.940000  1.372859470  0.074403272
0.942500  1.444968420  0.072106778
0.945000  1.519548216  0.069556716
0.947500  1.596688156  0.066765735
0.950000  1.676480389  0.063748167
0.952500  1.759019990  0.060520160
0.955000  1.844405043  0.057099834
0.957500  1.932736716  0.053507430
0.960000  2.024119350  0.049765484
0.962500  2.118660539  0.045899001
0.965000  2.216471221  0.041935641
0.967500  2.317665765  0.037905916
0.970000  2.422362061  0.033843402
0.972500  2.530681616  0.029784953
0.975000  2.642749648  0.025770938
0.977500  2.758695183  0.021845487
0.980000  2.878651157  0.018056742
0.982500  3.002754515  0.014457137
0.985000  3.131146319  0.011103679
0.987500  3.263971853  0.008058249
0.990000  3.401380733  0.005387923
0.992500  3.543527018  0.003165300
0.995000  3.690569329  0.001468856
0.997500  3.842670959  0.000383307
1.000000  4.000000000  0.000000000

